Optimized Soft-Aided Decoding of OFEC and Staircase Codes

We propose a novel soft-aided hard-decision decoding algorithm for general product-like codes. It achieves error correcting performance similar to that of a soft-decision turbo decoder for staircase and OFEC codes, while maintaining a low complexity.

==> plots/17_07_ber_curve_tb_1e-4_i40_b5_11_07_trial1_no_increase_step.txt <==
Comment:
*
BERCurveSimulationParameters.es_n0_db_start; 6.4
BERCurveSimulationParameters.es_n0_db_end; 6.64
BERCurveSimulationParameters.number_of_es_n0_db; 22
BERSimulationParameters.target_number_of_decoded_information_bits; 1e+11
BERSimulationParameters.decoder_errors_max; 1e+07
BERSimulationParameters.number_of_progress_prints; 100
BERSimulationParameters.print_progress; 1
BERSimulationParameters.decoder_errors_prune_threshold; 0
BERSimulationParameters.prune_simulation; 0
DecoderParameters.es_n0_db; 0
DecoderParameters.decoding_iterations; 40
DecoderParameters.modulation_type; 1
DecoderParameters.decoding_mode; 1
DecoderParameters.number_of_bits_drs_values; 5
DecoderParameters.init_drs_first_bin; 0
DecoderParameters.init_drs_last_bin; 29
DecoderParameters.anchor_threshold_init; 0
DecoderParameters.erasure_threshold; 0.0753875
DecoderParameters.anchor_threshold_increase_period; 40
DecoderParameters.soft_aided_decoding_mode; 1
DecoderParameters.drsd_plus_final_anchor_threshold; 28
DecoderParameters.number_of_erasure_removal_decoding_iterations; 21
DecoderParameters.anchor_threshold_increase_step; 1
#
6.4; 0.0063795
6.41143; 0.00527561
6.42286; 0.00427455
6.43429; 0.00322464
6.44571; 0.00226157
6.45714; 0.00145896
6.46857; 0.000876131
6.48; 0.000461741
6.49143; 0.000222778
6.50286; 9.74292e-05
6.51429; 3.87466e-05
6.52571; 1.35961e-05
6.53714; 4.56209e-06
6.54857; 1.41847e-06
6.56; 3.09841e-07
6.57143; 1.04301e-07
6.58286; 2.33184e-08
6.59429; 3.17991e-09
6.60571; 1.29997e-09
6.61714; 5.09978e-10
6.62857; 4.19997e-10
6.64; 3.29987e-10


==> plots/17_07_reference_model_ber_curve.txt <==
SimulationConfig.modulationType; 2
SimulationConfig.targetDecoderBits; 1e+11
SimulationConfig.printDecoderBitsInterval; 1e+06
SimulationConfig.softIter; 3
SimulationConfig.seed; 1
SimulationConfig.decoderErrorsMax; 10000000
SimulationConfig.qInverse; 0
SimulationConfig.signalAmp; 17
SimulationConfig.verb; 0
SimulationConfig.useSeed; 0
SimulationConfig.snrDb; -100000
SimulationConfig.inputBER; -1
SimulationConfig.useOnlyHardDecision; 0
#
6.05; 0.010287
6.06053; 0.00911394
6.07105; 0.00759399
6.08158; 0.00599057
6.09211; 0.00439641
6.10263; 0.00306319
6.11316; 0.00149586
6.12368; 0.000827151
6.13421; 0.000341989
6.14474; 0.00013172
6.15526; 5.16937e-05
6.16579; 1.56448e-05
6.17632; 3.82078e-06
6.18684; 1.05354e-06
6.19737; 2.58553e-07
6.20789; 1.02399e-08
6.21842; 9.99966e-12
6.22895; 9.9996e-12
6.23947; 9.99969e-12
6.25; 9.99993e-12


==> plots/19_07_17_07_ber_curve_maximal_quantized_received_value_0.9_ber_curve_hq.txt <==
Comment:
*
BERCurveSimulationParameters.es_n0_db_start; 6.4
BERCurveSimulationParameters.es_n0_db_end; 6.64
BERCurveSimulationParameters.number_of_es_n0_db; 20
BERCurveSimulationParameters.store_erasure_rate; 1
BERSimulationParameters.target_number_of_decoded_information_bits; 1e+11
BERSimulationParameters.decoder_errors_max; 1e+07
BERSimulationParameters.number_of_progress_prints; 100
BERSimulationParameters.print_progress; 1
BERSimulationParameters.decoder_errors_prune_threshold; 0
BERSimulationParameters.prune_simulation; 0
DecoderParameters.es_n0_db; 6.6
DecoderParameters.decoding_iterations; 20
DecoderParameters.modulation_type; 1
DecoderParameters.decoding_mode; 1
DecoderParameters.number_of_bits_drs_values; 5
DecoderParameters.init_drs_first_bin; 1
DecoderParameters.init_drs_last_bin; 30
DecoderParameters.anchor_threshold_init; 1
DecoderParameters.erasure_threshold; 0.0734486
DecoderParameters.anchor_threshold_increase_period; 23
DecoderParameters.soft_aided_decoding_mode; 1
DecoderParameters.drsd_plus_final_anchor_threshold; 29
DecoderParameters.number_of_erasure_removal_decoding_iterations; 7
DecoderParameters.anchor_threshold_increase_step; 5
DecoderParameters.maximal_quantized_received_value; 0.9
DecoderParameters.drs_quantizer_mode; 0
~
es_n0_db_list; ber_list
#
6.4; 0.00720867; 0.00094509; 0.000358312
6.41263; 0.00596641; 0.000732054; 0.000276848
6.42526; 0.00478711; 0.000551997; 0.000208341
6.43789; 0.0035046; 0.000370621; 0.000139723
6.45053; 0.00231149; 0.000222652; 8.34528e-05
6.46316; 0.00132946; 0.000115317; 4.30084e-05
6.47579; 0.000655094; 5.08788e-05; 1.89542e-05
6.48842; 0.000272395; 1.87242e-05; 6.94224e-06
6.50105; 9.31364e-05; 5.67925e-06; 2.08261e-06
6.51368; 2.57735e-05; 1.60581e-06; 5.09436e-07
6.52632; 6.24031e-06; 5.73059e-07; 1.07798e-07
6.53895; 1.13504e-06; 3.39703e-07; 1.73697e-08
6.55158; 2.14682e-07; 2.96969e-07; 2.5399e-09
6.56421; 2.41691e-08; 2.881e-07; 1.59994e-10
6.57684; 2.77992e-09; 2.88292e-07; 9.99972e-12
6.58947; 3.29994e-10; 2.81475e-07; 0
6.60211; 1.19996e-10; 2.84389e-07; 0
6.61474; 3.49987e-10; 2.8227e-07; 0
6.62737; 2.99993e-10; 2.78343e-07; 0
6.64; 1.8e-10; 2.7444e-07; 0


==> plots/31_07_stall_pattern_removal_of_17_07_ber_curve_ber_sb_1e9_i20_b5_all_params_trial2.txt <==
Comment:
Test new stall pattern removal method which cleans up remaining errors in stall patterns after removal. Based on 17_07_ber_curve_ber_sb_1e9_i20_b5_all_params_trial2.txt.
*
BERCurveSimulationParameters.es_n0_db_start; 6.4
BERCurveSimulationParameters.es_n0_db_end; 6.7
BERCurveSimulationParameters.number_of_es_n0_db; 29
BERCurveSimulationParameters.store_erasure_rate; 1
BERSimulationParameters.target_number_of_decoded_information_bits; 1e+11
BERSimulationParameters.decoder_errors_max; 1e+08
BERSimulationParameters.number_of_progress_prints; 100
BERSimulationParameters.print_progress; 1
BERSimulationParameters.decoder_errors_prune_threshold; 0
BERSimulationParameters.prune_simulation; 0
DecoderParameters.es_n0_db; 6.6
DecoderParameters.decoding_iterations; 20
DecoderParameters.modulation_type; 1
DecoderParameters.decoding_mode; 1
DecoderParameters.number_of_bits_drs_values; 5
DecoderParameters.init_drs_first_bin; 1
DecoderParameters.init_drs_last_bin; 30
DecoderParameters.anchor_threshold_init; 1
DecoderParameters.erasure_threshold; 0.0734486
DecoderParameters.anchor_threshold_increase_period; 23
DecoderParameters.soft_aided_decoding_mode; 1
DecoderParameters.drsd_plus_final_anchor_threshold; 29
DecoderParameters.number_of_erasure_removal_decoding_iterations; 7
DecoderParameters.anchor_threshold_increase_step; 5
DecoderParameters.maximal_quantized_received_value; -1
DecoderParameters.drs_quantizer_mode; 0
DecoderParameters.use_reference_model_error_counting; 0
DecoderParameters.number_of_bits_skipped_before_error_counting_starts; 1.4208e+06
DecoderParameters.analytics_store_errors; 0
DecoderParameters.remove_stall_patterns; 1
DecoderParameters.remove_stall_patterns_decoding_iterations_left_after_removal; 1
~
es_n0_db_list; ber_list; erasure_rate_list; erasure_wrong_rate_list
#
6.4; 0.038696; 0.000256945; 0.000141874
6.41071; 0.0352412; 0.000229023; 0.000126337
6.42143; 0.0316214; 0.000200036; 0.000109821
6.43214; 0.0276249; 0.000168576; 9.2531e-05
6.44286; 0.0236149; 0.000138607; 7.59135e-05
6.45357; 0.0194118; 0.000109251; 5.98183e-05
6.46429; 0.0152833; 8.21174e-05; 4.48893e-05
6.475; 0.0113851; 5.78583e-05; 3.15291e-05
6.48571; 0.00777218; 3.71843e-05; 2.02369e-05
6.49643; 0.00499145; 2.24067e-05; 1.22003e-05
6.50714; 0.00289768; 1.22156e-05; 6.64736e-06
6.51786; 0.00153741; 6.01796e-06; 3.26788e-06
6.52857; 0.000744156; 2.7265e-06; 1.48013e-06
6.53929; 0.000321415; 1.08793e-06; 5.90244e-07
6.55; 0.000128016; 4.05152e-07; 2.2037e-07
6.56071; 4.55008e-05; 1.31712e-07; 7.21455e-08
6.57143; 1.53284e-05; 3.99174e-08; 2.18686e-08
6.58214; 4.29718e-06; 1.11392e-08; 6.03957e-09
6.59286; 1.15666e-06; 2.83999e-09; 1.4e-09
6.60357; 3.36595e-07; 6.89949e-10; 4.69965e-10
6.61429; 1.13787e-07; 3.39991e-10; 1.79995e-10
6.625; 1.50991e-08; 5.99963e-11; 2.99982e-11
6.63571; 7.36945e-09; 0; 0
6.64643; 9.49991e-10; 0; 0
6.65714; 0; 0; 0
6.66786; 0; 0; 0
6.67857; 0; 0; 0
6.68929; 0; 0; 0
6.7; 0; 0; 0


==> plots/31_07_stall_pattern_removal_of_17_07_ber_curve_tb_1e-4_i40_b5_11_07_trial1_no_increase_step.txt <==
Comment:
Test new stall pattern removal method which cleans up remaining errors in stall patterns after removal. Based on 17_07_ber_curve_tb_1e-4_i40_b5_11_07_trial1_no_increase_step.txt.
*
BERCurveSimulationParameters.es_n0_db_start; 6.4
BERCurveSimulationParameters.es_n0_db_end; 6.7
BERCurveSimulationParameters.number_of_es_n0_db; 29
BERCurveSimulationParameters.store_erasure_rate; 1
BERSimulationParameters.target_number_of_decoded_information_bits; 1e+11
BERSimulationParameters.decoder_errors_max; 1e+08
BERSimulationParameters.number_of_progress_prints; 100
BERSimulationParameters.print_progress; 1
BERSimulationParameters.decoder_errors_prune_threshold; 0
BERSimulationParameters.prune_simulation; 0
DecoderParameters.es_n0_db; 0
DecoderParameters.decoding_iterations; 40
DecoderParameters.modulation_type; 1
DecoderParameters.decoding_mode; 1
DecoderParameters.number_of_bits_drs_values; 5
DecoderParameters.init_drs_first_bin; 0
DecoderParameters.init_drs_last_bin; 29
DecoderParameters.anchor_threshold_init; 0
DecoderParameters.erasure_threshold; 0.0753875
DecoderParameters.anchor_threshold_increase_period; 40
DecoderParameters.soft_aided_decoding_mode; 1
DecoderParameters.drsd_plus_final_anchor_threshold; 28
DecoderParameters.number_of_erasure_removal_decoding_iterations; 21
DecoderParameters.anchor_threshold_increase_step; 1
DecoderParameters.maximal_quantized_received_value; -1
DecoderParameters.drs_quantizer_mode; 0
DecoderParameters.use_reference_model_error_counting; 0
DecoderParameters.number_of_bits_skipped_before_error_counting_starts; 1.4208e+06
DecoderParameters.analytics_store_errors; 0
DecoderParameters.remove_stall_patterns; 1
DecoderParameters.remove_stall_patterns_decoding_iterations_left_after_removal; 1
~
es_n0_db_list; ber_list; erasure_rate_list; erasure_wrong_rate_list
#
6.4; 0.0245648; 0.000360502; 0.000175984
6.41071; 0.0209915; 0.000303453; 0.000148294
6.42143; 0.0170739; 0.000239828; 0.000116875
6.43214; 0.0133921; 0.000181891; 8.85553e-05
6.44286; 0.00975265; 0.000127114; 6.17685e-05
6.45357; 0.00664567; 8.27849e-05; 4.01818e-05
6.46429; 0.00418127; 4.95488e-05; 2.40337e-05
6.475; 0.0024125; 2.72274e-05; 1.31617e-05
6.48571; 0.00126609; 1.34886e-05; 6.52205e-06
6.49643; 0.000611665; 6.16432e-06; 2.97809e-06
6.50714; 0.000264624; 2.52681e-06; 1.21918e-06
6.51786; 0.00010806; 9.93159e-07; 4.75799e-07
6.52857; 3.8677e-05; 3.33127e-07; 1.61653e-07
6.53929; 1.33005e-05; 1.09275e-07; 5.22678e-08
6.55; 4.00519e-06; 3.13993e-08; 1.49097e-08
6.56071; 1.22867e-06; 8.64969e-09; 4.12985e-09
6.57143; 3.93928e-07; 2.58992e-09; 1.32996e-09
6.58214; 8.21866e-08; 4.39982e-10; 2.09991e-10
6.59286; 1.51298e-08; 5.99991e-11; 3.99994e-11
6.60357; 1.03999e-09; 0; 0
6.61429; 1.09999e-10; 0; 0
6.625; 0; 0; 0
6.63571; 0; 0; 0
6.64643; 0; 0; 0
6.65714; 0; 0; 0
6.66786; 0; 0; 0


==> plots/31_07_stall_pattern_removal_off_of_17_07_ber_curve_ber_sb_1e9_i20_b5_all_params_trial2.txt <==
Comment:
Test if performance is still the same with stall pattern removal off or if there have beensome implementation error. Based on 17_07_ber_curve_ber_sb_1e9_i20_b5_all_params_trial2.txt.
*
BERCurveSimulationParameters.es_n0_db_start; 6.4
BERCurveSimulationParameters.es_n0_db_end; 6.7
BERCurveSimulationParameters.number_of_es_n0_db; 29
BERCurveSimulationParameters.store_erasure_rate; 1
BERSimulationParameters.target_number_of_decoded_information_bits; 1e+11
BERSimulationParameters.decoder_errors_max; 1e+08
BERSimulationParameters.number_of_progress_prints; 100
BERSimulationParameters.print_progress; 1
BERSimulationParameters.decoder_errors_prune_threshold; 0
BERSimulationParameters.prune_simulation; 0
DecoderParameters.es_n0_db; 6.6
DecoderParameters.decoding_iterations; 20
DecoderParameters.modulation_type; 1
DecoderParameters.decoding_mode; 1
DecoderParameters.number_of_bits_drs_values; 5
DecoderParameters.init_drs_first_bin; 1
DecoderParameters.init_drs_last_bin; 30
DecoderParameters.anchor_threshold_init; 1
DecoderParameters.erasure_threshold; 0.0734486
DecoderParameters.anchor_threshold_increase_period; 23
DecoderParameters.soft_aided_decoding_mode; 1
DecoderParameters.drsd_plus_final_anchor_threshold; 29
DecoderParameters.number_of_erasure_removal_decoding_iterations; 7
DecoderParameters.anchor_threshold_increase_step; 5
DecoderParameters.maximal_quantized_received_value; -1
DecoderParameters.drs_quantizer_mode; 0
DecoderParameters.use_reference_model_error_counting; 0
DecoderParameters.number_of_bits_skipped_before_error_counting_starts; 1.4208e+06
DecoderParameters.analytics_store_errors; 0
DecoderParameters.remove_stall_patterns; 0
~
es_n0_db_list; ber_list; erasure_rate_list; erasure_wrong_rate_list
#
6.4; 0.00968315; 0.000388225; 0.000150956
6.41071; 0.00879224; 0.000349835; 0.00013596
6.42143; 0.00782618; 0.000306843; 0.000119108
6.43214; 0.00683299; 0.00026271; 0.000101925
6.44286; 0.00581881; 0.000217244; 8.42945e-05
6.45357; 0.00476667; 0.00017124; 6.63072e-05
6.46429; 0.00372841; 0.000127883; 4.95552e-05
6.475; 0.00275663; 8.91583e-05; 3.44685e-05
6.48571; 0.00189739; 5.74322e-05; 2.21959e-05
6.49643; 0.00120067; 3.37311e-05; 1.30415e-05
6.50714; 0.000692731; 1.7951e-05; 6.94038e-06
6.51786; 0.000363697; 8.62166e-06; 3.32732e-06
6.52857; 0.000172839; 3.74067e-06; 1.44212e-06
6.53929; 7.46979e-05; 1.46835e-06; 5.65929e-07
6.55; 2.87968e-05; 5.13405e-07; 1.98388e-07
6.56071; 1.00244e-05; 1.58709e-07; 6.12896e-08
6.57143; 3.24113e-06; 4.82688e-08; 1.83495e-08
6.58214; 9.31692e-07; 1.20198e-08; 4.68991e-09
6.59286; 2.70196e-07; 2.92995e-09; 9.89985e-10
6.60357; 7.17579e-08; 6.7998e-10; 1.89994e-10
6.61429; 2.49382e-08; 3.79972e-10; 1.3999e-10
6.625; 5.49974e-09; 4.99977e-11; 2.99986e-11
6.63571; 2.79985e-10; 0; 0
6.64643; 4.49997e-10; 0; 0
6.65714; 3.89985e-10; 0; 0
6.66786; 5.49968e-10; 0; 0
6.67857; 7.9997e-11; 0; 0
6.68929; 1.49998e-10; 0; 0
6.7; 2.69999e-10; 0; 0


==> plots/iBDD_curve_20_iter_QPSK.txt <==
es_n0_db_list; ber_list; erasure_rate_list; erasure_wrong_rate_list
#
7; 0.00869739; 0; 0
7.02105; 0.00817149; 0; 0
7.04211; 0.00763722; 0; 0
7.06316; 0.00708172; 0; 0
7.08421; 0.00649974; 0; 0
7.10526; 0.00589014; 0; 0
7.12632; 0.00521822; 0; 0
7.14737; 0.00440708; 0; 0
7.16842; 0.00338448; 0; 0
7.18947; 0.00219321; 0; 0
7.21053; 0.00107834; 0; 0
7.23158; 0.000376388; 0; 0
7.25263; 9.70755e-05; 0; 0
7.27368; 1.96687e-05; 0; 0
7.29474; 3.512e-06; 0; 0
7.31579; 4.80005e-07; 0; 0
7.33684; 7.23615e-08; 0; 0
7.35789; 1.02089e-08; 0; 0
7.37895; 1.83e-09; 0; 0
7.4; 1.74199e-09; 0; 0
7.42; 1.86799e-09; 0; 0
7.44; 1.181e-09; 0; 0
7.46; 4.35997e-10; 0; 0
7.48; 2.46e-10; 0; 0
7.5; 2.94998e-10; 0; 0
7.52; 1.86999e-10; 0; 0
7.54; 4.69998e-11; 0; 0
7.56; 4.79997e-11; 0; 0
7.58; 5.99998e-12; 0; 0
7.6; 1.09999e-11; 0; 0

==> plots/iBDD_remove_stall_pattern_run_2.txt <==
es_n0_db_list; ber_list; erasure_rate_list; erasure_wrong_rate_list
#
7; 0.110584; 0; 0
7.02105; 0.101017; 0; 0
7.04211; 0.0906437; 0; 0
7.06316; 0.0806512; 0; 0
7.08421; 0.0707336; 0; 0
7.10526; 0.0611105; 0; 0
7.12632; 0.0507041; 0; 0
7.14737; 0.0404006; 0; 0
7.16842; 0.0283661; 0; 0
7.18947; 0.0174327; 0; 0
7.21053; 0.00817274; 0; 0
7.23158; 0.0027578; 0; 0
7.25263; 0.00068671; 0; 0
7.27368; 0.00013661; 0; 0
7.29474; 2.29375e-05; 0; 0
7.31579; 2.98847e-06; 0; 0
7.33684; 3.83558e-07; 0; 0
7.35789; 3.8859e-08; 0; 0
7.37895; 4.99099e-09; 0; 0
7.4; 8.39998e-11; 0; 0
7.42; 0; 0; 0


==> plots/list_1_with_SPR.txt <==
es_n0_db_list; ber_list
#
6.45; 0.0170287
6.47222; 0.00486202
6.49444; 0.000714494
6.51667; 5.1909e-05
6.53889; 1.74249e-06
6.56111; 3.58989e-08
6.58333; 3.41e-10
6.60556; 0

==> plots/list_20.txt <==
6.3; 0.00534508
6.31579; 0.00337675
6.33158; 0.00174011
6.34737; 0.000708793
6.36316; 0.00022006
6.37895; 5.01736e-05
6.39474; 8.3404e-06
6.41053; 1.07642e-06
6.42632; 1.29149e-07
6.44211; 8.03969e-09
6.45789; 2.36993e-09
6.47368; 3.69983e-10
6.48947; 1.49997e-10
6.50526; 2.79988e-10
6.52105; 7.99968e-11
6.55263; 1.49998e-10
6.56842; 9.99976e-11
6.6; 7.99983e-11

==> plots/list_20_2EaED.txt <==
6.3; 0.0116458
6.31579; 0.00992156
6.33158; 0.00800505
6.34737; 0.00593899
6.36316; 0.00380286
6.37895; 0.00205817
6.39474; 0.000862064
6.41053; 0.00026757
6.42632; 6.05509e-05
6.44211; 9.98115e-06
6.45789; 1.1519e-06
6.47368; 1.12979e-07
6.48947; 1.06999e-08
6.50526; 7.39998e-10
6.53684; 4.19985e-10
6.55263; 5.99982e-11


==> plots/list_20_3EaED.txt <==
6.3; 0.00785298
6.31579; 0.00575727
6.33158; 0.00364519
6.34737; 0.00192809
6.36316; 0.000814557
6.37895; 0.000250636
6.39474; 5.85886e-05
6.41053; 9.57403e-06
6.42632; 1.27211e-06
6.44211; 1.14289e-07
6.45789; 9.7798e-09
6.47368; 1.12992e-09
6.48947; 2.39986e-10
6.50526; 2.09993e-10
6.52105; 1.49999e-10

==> plots/list_2_with_SPR.txt <==
6.35; 0.0119245
6.37143; 0.00710312
6.39286; 0.00290778
6.41429; 0.000672661
6.43571; 6.21007e-05
6.45; 1.01719e-05
6.47222; 3.59427e-07
6.49444; 7.476e-09
6.51667; 5e-11

==> plots/list_3_with_SPR.txt <==
6.35; 0.00474729
6.37143; 0.00159472
6.39286; 0.000260797
6.41429; 1.93726e-05
6.43571; 1.12656e-06
6.45; 1.15238e-07
6.46429; 1.26189e-08
6.47857; 3.76998e-10
6.49286; 4.99998e-11

